Simplified POMDP Planning with an Alternative Observation Space and Formal Performance Guarantees

Online planning under uncertainty in partially observable domains is an essential capability in robotics and AI. The partially observable Markov decision process (POMDP) is a mathematically principled framework for addressing decision-making problems in this challenging setting. However, finding an optimal solution for POMDPs is computationally expensive and is feasible only for small problems. In this work, we contribute a novel method to simplify POMDPs by switching to an alternative, more compact, observation space and simplified model to speedup planning with formal performance guarantees. We introduce the notion of belief tree topology, which encodes the levels and branches in the tree that use the original and alternative observation space and models. Each belief tree topology comes with its own policy space and planning performance. Our key contribution is to derive bounds between the optimal Q-function of the original POMDP and the simplified tree defined by a given topology with a corresponding simplified policy space. These bounds are then used as an adaptation mechanism between different tree topologies until the optimal action of the original POMDP can be determined. Further, we consider a specific instantiation of our framework, where the alternative observation space and model correspond to a setting where the state is fully observable. We evaluate our approach in simulation, considering exact and approximate POMDP solvers and demonstrating a significant speedup while preserving solution quality. We believe this work opens new exciting avenues for online POMDP planning with formal performance guarantees.

==> ftpinfo.txt <==
Hints for transfer of the files in this directory:
==================================================
When copying these files to your own computer via ftp please make sure
you transfer the following formats in

binary mode
-----------
*.dvi
*.eps
*.pdf
*.ps

ascii mode
----------
*.cls
*.ist
*.sty
*.tex
*.bst
*.txt

If you have problems or further questions with respect to the file
transfer please contact:

Frank Holzwarth      frank.holzwarth@springer.com


==> history.txt <==
Version history for the SVProc LaTeX2e class

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
26.01.16  history.txt         introducing this file

26.01.16  svproc.cls    1.0   first experimental version of the document
                              class SVProc for proceedings volumes

22.07.16  svproc.cls    1.5   initial rollout of the integrated document class
                              SVProc for Springer Nature proceedings volumes


==> readme.txt <==
This directory holds the 8 components of the SVProc tool package:

(1) a subdirectory "styles" with
- the document class "svproc.cls",
- the Springer Nature MakeIndex style file "svind.ist"
- style file "svindd.ist", same as above - German version
- additional packages "required" by the SVProc-class
  (just in case they are missing from your installation):
  aliascnt.sty (part of the Oberdiek bundle)
  remreset.sty (by David Carlisle, needed bei 'aliascnt.sty')
Caveat Author: don't overwrite your actual versions of these
packages if they are already installed on your system

- a sub(sub)directory "bibtex" containing BibTeX styles

(2) a subdirectory "templates" with
- the sample text file "author.tex",
- the sample figure file "figure.eps" or "figure.pdf"
with preset class options, packages and coding examples;

Tip: Copy all these files to your working directory, run LaTeX
and produce your own example *.dvi or *.pdf file; rename the template
files as you see fit and use them for your own input.

(3) the pdf file "quickstart.pdf" with "essentials" for
an easy implementation of the "svproc" package

(4) the pdf file "authinst.pdf" with style and
coding instructions specific to -- Proceedings --

Tip: Follow these instructions to set up your files, to type in your
text and to obtain a consistent formal style; use these pages as
checklists before you submit your ready-to-print manuscript.

(5) the pdf file "refguide.pdf" describing the
SVProc document class features independent of any specific style
requirements.

Tip: Use it as a reference if you need to alter or enhance the
default settings of the SVProc document class and/or the templates.

(6) the pdf file "authsamp.pdf" as an example of a "contribution"

(7) a subdirectory "editor" containing

    - the sample root file "editor.tex"
      with preset class options, packages and coding examples;

Tip: Copy this file to your working directory,
run LaTeX on "editor.tex" and produce your own example file;
rename the template files as you see fit and
use them for your own input.

    - the pdf file "edsamp.pdf" as an example of a "complete book"

    - the pdf file "edinst.pdf" with step-by-step
      instructions for compiling all contributions to a single book.

(8) a file "history.txt" with version history


==> reviews/CommentsToAuthor.txt <==
Comments to author (Associate Editor)
=====================================

The paper contains an interesting idea. The authors need to
include a problem with large and complex observation where
the performance of the approach against the baseline can be
measured. 


----------------------------------------
Comments on Video:

[None found]

==> reviews/Review311.txt <==
Reviewer 1 of ISRR 2024 submission 60

Comments to the author
======================

This paper presents a way to use two different types of
observation space and functions --the original and
simplified observation models-- in order to solve POMDP
problems more efficiently. It uses a typical belief tree
structure, ie., a tree where nodes represent beliefs and
edges represent a pair of action and observations, but with
an additional binary variable attached to each node of the
tree. This binary variable acts as a switch to determine
which observation model to use when expanding the
particular belief node. Therefore, the belief tree for
solving the original POMDP problem contains a mixed of
beliefs and tree expansions based on the original POMDP
model and the POMDP with the simplified observation model. 
The paper then presents a bound on the difference between
optimal Q-value function of the original problem and the
optimal Q-value function if one were to use the combined
original and simplified observation models. Simple
experiments are presented to indicate the benefit of the
combined observation model.

Many POMDP solvers are based on sampling, which uses
observation space sampling. The sampled observations can be
thought of, to some extent, as different observation spaces
that are used for the actual solving of the POMDPs.
However, they do not consider different observation
functions nor try to formalise the use of different
observation models, which is proposed in this paper.

The idea of combining different observation models, so as
to simplify solving is interesting and could be useful for
solving POMDPs with large and complex observation space. 
However, at its current form, there's several
clarifications needed:

1/ It is not clear what requirement is imposed on the
simplified observation models. Without any characterisation
on what can be considered as a simplified observation
model, one may end up with an observation function that is
quite different from the original observation function, and
hence the resulting policy (even if it's optimal) could be
ineffective to solve the original POMDP problem.

2/ Related to the above, the bounds on the Q-value function
does not seem to be dependent on the difference between the
original and simplified observation function, which raises
further question on how would the potential error
discrepancy between the original and simplified observation
model affects the optimal Q-value or resulting policy. It
doesn't seem to make sense if they are not affected at all
by the discrepancy of the observation error.

3/ Given that the benefit of the proposed approach will
likely be on problems with large and complex observation
space, it would be useful to test the proposed approach on 
such problems. It is okay to not run experiments on real
robots/real environments, but it would be useful to run on
problems that allow investigation on potential overhead for
belief update based on the different tree topology. If
there's indeed very minimal overhead, then it would be good
to provide a discussion on this.

4/ For further expansion, it might useful to consider
multiple different simplifications of the observation
models. In many robotics problem, we generally like to use
different observation resolutions (e.g., different
granularity of octomap). How would the propose approach
scales if the variable \beta is a discrete (rather than
binary) function?


==> reviews/Review397.txt <==
Reviewer 5 of ISRR 2024 submission 60

Comments to the author
======================

The topic of the paper is interesting and important in
robotics learning research. The proposed method is
extension of the previous work in bounding the distance of
the action value functions between alternative topologies,
which is indeed interesting. The asymptomatic results,
however, are somewhat limited in these aspects:

-- The proof requires the so called alternative topology to
contain the true state of the MDP, which the POMDP in
question is associated with. Although in the experiment
section the authors seem to stay in the regime where the
designer of the experiments know the true state, in reality
this information of the true state is generally
unattainable. I wonder whats the target applied area in
this case? Say, a robot navigating through a complex
environment, where the state of the world can only be
reconstructed through vision methods, either before hand or
on the fly. 

-- The technical results mainly follows the monotonicity
the lower and upper bounds on the difference of the Q
functions, for which no iteration complexity is derived.
Since the authors already made the assumption of somehow
knowing the true state, either before hand or being
gradually revealing, there are some existing works that
show with these assumption, solving POMDP can be sample
efficient. See [1]. 

-- The execution of the algorithm seems to further rely on
established POMDP solver for large problems. I find that
section not well explained. 
Finally, the experiments are simple and idealized. A real
world example is more attractive.

[1]Liu, Qinghua, et al. "When is partially observable
reinforcement learning not scary?." Conference on Learning
Theory. PMLR, 2022.

==> reviews/Review653.txt <==
Reviewer 8 of ISRR 2024 submission 60

Comments to the author
======================

This paper proposes a new approach to speed up POMDP
planning by adaptively switching to a simplified
observation space in the belief search tree. It presents
two main results:
* the algorithm
* an analysis attempting to bound the performance loss due
to the simplified observation space.   
The analysis provides a performance bound that helps with
adaptation in the algorithm. It also provides a specific
analytic result under the assumption of full observability.
The paper is clearly written and easy to read. 

Intuitively, the the new, simplified observation space is
formed out of features extracted from the original
observation. It is expected that a regret bound on
performance can be derived between the two. The
significance of such a bound is then whether it enables
effective adaptive planning behavior and large-scale POMDP
planning required by robotics. 

* The idea of using this specific bound for POMDP planning
is new. 
* Unfortunately, the experiments consists of only toy
examples of very limited scale. They fail to provide any
evidence of scalability or the potential value of the
proposed approach. 
* Further, approximate POMDP planning has advanced
significantly over the past last decade. Large-scale POMDP
planning is now practical on realistic robot tasks. See 
 
   Partially observable Markov decision processes in
robotics: A survey (Lauri et al, 2022)
   Partially observable Markov decision processes and
robotics (Kurniawati, 2022)

Comparison with the state of the art would be expected to
demonstrate progress. This is completely missing in the
experimental results. 


Overall, the work proposes a potentially interesting idea,
but doesn't provide sufficient evidence (experimental or
theoretical) to demonstrate progress. 

